Socially Intelligent Genetic Agents for the Emergence of Explicit Norms

Norms help regulate a society. Norms may be explicit (represented in structured form) or implicit. We address the emergence of explicit norms by developing agents who provide and reason about explanations for norm violations in deciding sanctions and identifying alternative norms. These agents use a genetic algorithm to produce norms and reinforcement learning to learn the values of these norms. We find that applying explanations leads to norms that provide better cohesion and goal satisfaction for the agents. Our results are stable for societies with differing attitudes of generosity.

==> data/processed_data_for_tikz__Considerate_0_0_1_updated_base.csv <==
Step,Fixed,NSIGA,XSIGA
0,0,0,0
500,0.6694267323745348,0.5464885574172459,0.5192958185978783
1000,0.6687820577290559,0.6462112894873122,0.6044578653388807
1500,0.638356474339196,0.689912179822269,0.7713023510290317
2000,0.6676518383099742,0.7429943913585377,0.9880191977228996
2500,0.6784962709131226,0.795268906688859,1.1667253818281245
3000,0.6919683441558443,0.8660033340279228,1.3118098007045362
3500,0.665015912124012,0.8591759762222001,1.4215275191517465
4000,0.6800557657837085,0.8667615546218492,1.4810851682345698
4500,0.700895613322502,0.9047754210854648,1.5830672770945462
5000,0.6747516656571773,0.9031415656461884,1.6274838098947777
5500,0.6829278728606362,0.912629222629223,1.71679640733286
6000,0.648566472808897,0.896105219808503,1.791452044718902
6500,0.6904494155582426,0.9358242098739932,1.8431474079632184
7000,0.6970253745032104,0.932213584288052,1.8504968666928612
7500,0.6700286035345797,0.955219603364136,1.8910904912936228
8000,0.7044832270874705,0.940173210161663,1.8874937203589135
8500,0.6567630522088354,0.948731111571103,1.9284261250662105
9000,0.6911367330353515,0.940872810200062,1.902268157435253
9500,0.6869034406215316,0.9547978187056274,1.9210426746737683
10000,0.6831076614922387,0.974211769538872,1.935551682396713


==> data/processed_data_for_tikz__Pragmatic_1_0_0_updated_base.csv <==
Step,Fixed,NSIGA,XSIGA
0,0,0,0
500,0.6711129246149142,0.8729797512591223,0.8694263045468418
1000,0.6993179024989757,0.9487254397695708,1.024255306461288
1500,0.6675968912976784,0.9795239085239078,1.4472713841694531
2000,0.6646879756468802,1.0593843492418835,1.614417909140469
2500,0.6835412413229893,1.0873201420598675,1.7425749527439192
3000,0.6857763289869605,1.107095160302226,1.826737188695612
3500,0.6780140258156319,1.1308712199135968,1.8341068858413565
4000,0.6821166174824462,1.141616344605474,1.8579547581182208
4500,0.6678675009932461,1.1567909765267754,1.879976970455268
5000,0.6468758815232719,1.1453858520900309,1.892488423729849
5500,0.6721091385918906,1.1641716184912871,1.8974454920364996
6000,0.6874652919559007,1.1762687779131134,1.916385807967418
6500,0.6688293552540361,1.1868183656957916,1.9108269674889875
7000,0.6557247333671917,1.1761099878689836,1.9152298941713355
7500,0.6993796174476269,1.2042414671421289,1.90492881247319
8000,0.6893632358830597,1.1903204134366916,1.9200638909486447
8500,0.6806570018507093,1.1999093501731497,1.924579044889823
9000,0.6774721796835126,1.193637651821861,1.931245603400396
9500,0.6952776101388062,1.1809323821963216,1.919050416762996
10000,0.6777686114700332,1.1954913992556069,1.9453671168335305


==> data/processed_data_for_tikz__Selfish_0_1_0_updated_base.csv <==
Step,Fixed,NSIGA,XSIGA
0,0,0,0
500,0.6708926342072412,0.7472779962740632,0.7914104271228108
1000,0.6657383653132619,0.8268810716842211,0.9241000417713564
1500,0.6617891044160132,0.883174248578391,1.1983201069430574
2000,0.67721436680772,0.9163702653433252,1.2464867463621767
2500,0.6978731917513077,1.0191681957186534,1.3605288435310472
3000,0.6816579299002987,1.0316832588378704,1.4489743171125895
3500,0.6704253807106604,1.0249834387232752,1.4333427206409173
4000,0.6764449235191461,1.055711652672537,1.4544428449582787
4500,0.6570656964230807,1.058278587559022,1.4643686762611805
5000,0.6736054766734278,1.0780112531969304,1.4807798472488156
5500,0.6772422087429408,1.045104198434481,1.5235623617622966
6000,0.6977796223282836,1.0628709153643188,1.5036240219573924
6500,0.676378567029358,1.1149260534846024,1.5106856635182062
7000,0.6825857275254866,1.099124794069192,1.5088605342327113
7500,0.6711376564277591,1.1262931569154422,1.533101506554321
8000,0.6872315588205699,1.0847346439849228,1.5309556476039747
8500,0.6880053355222657,1.0825043407210693,1.5591751919778087
9000,0.6908027780614854,1.0877528659835645,1.5107524852594667
9500,0.6711475576317659,1.0879891969017523,1.5399828831232096
10000,0.684921155027647,1.1146941056910562,1.5506724104280587

